Safe and Private Forward-Trading Platform for Transactive Microgrids

Transactive microgrids have emerged as a transformative solution for the problems faced by distribution system operators due to an increase in the use of distributed energy resources and rapid growth in renewable energy generation. Transactive microgrids are tightly coupled cyber and physical systems, which require resilient and robust financial markets where transactions can be submitted and cleared, while ensuring that erroneous or malicious transactions cannot destabilize the grid. In this paper, we introduce TRANSAX, a novel decentralized platform for transactive microgrids. TRANSAX enables participants to trade in an energy futures market, which improves efficiency by finding feasible matches for energy trades, reducing the load on the distribution system operator. TRANSAX provides privacy to participants by anonymizing their trading activity using a distributed mixing service, while also enforcing constraints that limit trading activity based on safety requirements, such as keeping power flow below line capacity. We show that TRANSAX can satisfy the seemingly conflicting requirements of efficiency, safety, and privacy, and we demonstrate its performance using simulation results

==> figs/chargeLvl.csv <==
"Time";"charge.sum";"charge {object: 102}";"charge {object: 103}";"charge {object: 104}";"charge {object: 201}";"charge {object: 202}";"charge {object: 204}";"charge {object: 302}";"charge {object: 303}";"charge {object: 304}"

"2019-05-03 05:45:00";nan;nan;nan;nan;nan;nan;nan;nan;nan;nan

"2019-05-03 06:00:00";nan;nan;nan;nan;nan;nan;nan;nan;nan;nan

"2019-05-03 06:15:00";nan;nan;nan;nan;nan;nan;nan;nan;nan;nan

"2019-05-03 06:30:00";nan;nan;nan;nan;nan;nan;nan;nan;nan;nan

"2019-05-03 06:45:00";nan;nan;nan;nan;nan;nan;nan;nan;nan;nan

"2019-05-03 07:00:00";nan;nan;nan;nan;nan;nan;nan;nan;nan;nan

"2019-05-03 07:15:00";nan;nan;nan;nan;nan;nan;nan;nan;nan;nan

"2019-05-03 07:30:00";nan;nan;nan;nan;nan;nan;nan;nan;nan;nan

"2019-05-03 07:45:00";nan;nan;nan;nan;nan;nan;nan;nan;nan;nan

"2019-05-03 08:00:00";25200;2800;2800;2800;2800;2800;2800;2800;2800;2800

"2019-05-03 08:15:00";24893.876132202;2765.9862368599997;2765.986236846;2765.98623714;2765.986236706;2765.986237168;2765.9862371540003;2765.986236622;2765.9862368599997;2765.986236846

"2019-05-03 08:30:00";23001.982886237598;2942.5967935;2942.596793416;2385.1657879;2385.165786374;752.2651010196;2942.596794438;2766.402243066;2942.596793276;2942.5967932480003

"2019-05-03 08:45:00";22982.133066508002;3200.086754606;3079.437361406;2047.3537219799998;2591.242196942;0;3200.0867530240002;2463.752767896;3200.0867553479998;3200.086755306

"2019-05-03 09:00:00";21409.3489477896;3528.6753509279997;2697.175953808;2325.777834198;2919.830791416;306.36861847899996;1211.7227812746;2042.454729112;2848.667536078;3528.675352496

"2019-05-03 09:15:00";21143.440827069397;3928.915690714;2998.182437908;2203.361129928;3320.071130292;706.608955017;1398.2635536576;1855.5005119559999;803.6217244047999;3928.9156931919997

"2019-05-03 09:30:00";22185.515073694;3852.22443165;2773.24203443;2648.250956722;3813.167213198;1199.705041136;1891.359634738;1585.553998756;0;4422.011763064

"2019-05-03 09:45:00";21902.342252382197;3593.2196934339995;753.5239928776;2409.5723483439997;4281.505404834;1711.314008264;2402.968601866;2071.662474196;495.24257347459996;4183.333155092

"2019-05-03 10:00:00";22605.5531688938;3465.853610632;464.2391927628;2968.609999698;4905.753363391999;2339.552974402;328.2610628738;2699.9014287980003;1123.4815329752;4309.90000336

"2019-05-03 10:15:00";25320.318818052998;4086.3659605440002;1084.751540187;2896.2723979139996;4833.415752829999;2984.551521798;0;2727.01058126;1768.4801038660003;4939.470959654

"2019-05-03 10:30:00";27600.781271597796;4201.584212896;1863.1558707719998;3608.514624946;5545.65796841;3099.7697766;720.8309151624;607.2089184294;2546.884440002;5407.17454438

"2019-05-03 10:45:00";31022.759901909998;4929.490837026;2614.7204527500003;3663.866455396;6297.222550527999;3295.1723889;1472.39548736;0;3298.449034104;5451.442695846

"2019-05-03 11:00:00";33517.8432499358;5048.511399848;3457.7202498300003;3850.149698682;6416.24311342;4089.057727272;2315.3952795679998;776.0524537318;4141.448848236;3423.264479348

"2019-05-03 11:15:00";35060.213533170005;3014.374424684;4204.1993969919995;3824.074205406;7123.725717738001;4143.596842700001;3061.8744312940003;1522.531597902;4147.288022738;4018.5488937160003

"2019-05-03 11:30:00";35937.755525856795;3529.2209736699997;4857.186301352001;3713.1046910860005;7052.650153905999;4768.847649146;1114.3035487948;2185.0531900819997;4769.91566772;3947.4733501000005

"2019-05-03 11:45:00";36048.64142299;3338.5979725839998;2793.544770716;4332.29094522;7427.714493177999;4578.224648186;1560.415007648;2871.9013089200002;5456.763788406;3689.1884881319997

"2019-05-03 12:00:00";36209.296077205996;1319.15892682;2488.0930559099997;4124.9266107700005;7211.641550610001;5171.917018366;2185.409563568;3496.8958619279997;5928.3726319160005;4282.880857318

"2019-05-03 12:15:00";37823.733358922;1884.0079923;2425.113105814;4061.946654122;7940.736609148001;3216.90784072;2991.2755712559997;4302.76187964;6704.311821606;4296.671884316

"2019-05-03 12:30:00";40757.9839436182;2833.1207138219997;410.67532045819996;4158.272420862;8207.309462604;3911.3764128039998;3940.388266276;4472.143227818;7651.96911766;5172.729001314

"2019-05-03 12:45:00";45092.4366495232;3568.585408234;1203.2340699932;2156.9283432340003;9203.514745096;4264.381814;4293.39369473;5459.384225806;8711.127237848;6231.887110582

"2019-05-03 13:00:00";49473.258198196;4727.504395922;2392.008271996;2181.011431774;9503.2442246;2192.419674158;4527.992537418;6648.15844273;9880.257890398001;7420.661329199999

"2019-05-03 13:15:00";54213.82535513;5483.352835338001;3495.299176516;3252.587269638;10574.820069324;2443.4719513259997;5599.568379902;4596.166576162;10244.606863539999;8523.952233384001

"2019-05-03 13:30:00";57742.895045892;6536.989287318;3669.621866078;3426.909958584;11640.850905348;3483.167324966;3542.860072514;4657.930407466;11194.582153398;9589.98307022

"2019-05-03 13:45:00";61254.87411575;6744.596553016;4637.097429132;4394.385521638;9650.824873676;4482.452958368;4430.7476480959995;4926.511610202;12190.66718548;9797.590336142

"2019-05-03 14:00:00";64765.493695784;6905.423130970001;5678.3793972640005;2355.3272680279997;10474.767158225999;5523.734922384;5472.029611972;5165.466154631999;13231.949149412;9958.416902896

"2019-05-03 14:15:00";67478.513661608;7835.83376079;6638.14534824;3205.207665268;11275.469717652;6483.500873318;3469.4071271999996;5229.084318794;13322.376209072;10019.488641274

"2019-05-03 14:30:00";70092.680701792;8799.626295936001;7425.872406064;3312.124432036;11370.821671524;7447.293415673999;4217.817375898;5272.795256932;11326.254456818;10920.075390909999

"2019-05-03 14:45:00";72742.10204287601;9814.487786586;8219.49395904;3341.86585397;11400.563093948;5421.595071508;5232.678857476;5302.536679412;12073.943855204;11934.936885732

"2019-05-03 15:00:00";75104.71567802;10765.567341115999;8942.222636242;3351.19253273;11409.889772736;3229.1817732580002;6183.758411852;6221.293192618;13025.023411498001;11976.58660597

"2019-05-03 15:15:00";77407.634274698;11712.199499854;9880.969670572;3352.274236738;12083.752610006;4067.5448661959995;7130.390570590001;6254.817157708;10948.017353042;11977.668309992

"2019-05-03 15:30:00";79570.44080973399;12644.467192308;9896.066026224;4251.968449274;12090.275733354;4999.812558608;7802.028602368;7154.511370272;10855.250895146;9876.05998218

"2019-05-03 15:45:00";81482.196210982;13551.19277981;10477.987511012001;4234.042826566;12039.631685508;2938.3213630960004;8699.456699037999;7136.585747662;11729.258057398;10675.719540892

"2019-05-03 16:00:00";82573.48685368021;14000;11338.475147174;4128.242039852;12520.736516596;781.8148956842;9570.363962376;7030.784960906;12600.165320778;10602.904010314

"2019-05-03 16:15:00";83453.50439353481;13813.949760520001;12157.527168416;4913.628460832;12351.912473768;521.4994430828;7520.969912078;7816.171381843999;13419.217342076001;10938.628450918

"2019-05-03 16:30:00";83818.685106107;13552.758768234;12922.152915322;5172.458240866;13081.75160957;1251.3385788609999;5368.431709928;7589.7670006339995;13192.812960992;11687.2133217

"2019-05-03 16:45:00";83634.56968006001;13220.08737812;12624.834728912001;5302.570516474;11030.320005082;1960.246652238;5976.925562874;8263.321870314;12860.14157092;12396.121395126

"2019-05-03 17:00:00";82803.035198898;12808.941338466;12213.688689244;5912.865923173999;11562.149123588;2590.545886096;3991.076912074;8893.62110413;12448.995531252;12381.150690874001

"2019-05-03 17:15:00";81151.498331274;10701.113201127999;12762.478984304;6534.765341454;12184.048535652;2119.486356974;3329.808740454;9515.520515354;11904.826895052;12099.449760902

"2019-05-03 17:30:00";78329.33422110441;11149.032782440001;13276.449234314;5867.6890477100005;11516.972241852001;2623.186656734;1237.2200809164;8848.44422154;12408.527194924;11401.812760674

"2019-05-03 17:45:00";74839.1493116204;11628.65962755;13662.506420220001;5075.136779902;10724.419981492001;3102.81350246;395.2061498224;8055.891961922;10356.23149547;11838.283392782001

"2019-05-03 18:00:00";71274.3322339846;12027.526066472;14000;4318.5930923939995;9967.876294278;3501.679941382;750.2294252025999;7299.348274736;8283.496269762;11125.582869758

"2019-05-03 18:15:00";66781.5273682452;12384.535848888;13153.758244228;3419.338349392;9068.621537976001;1460.8745338879999;1107.2392128392;7575.5409065;8385.290602766;10226.328131768

"2019-05-03 18:30:00";61723.3927236794;11462.669288644;13384.46020296;2455.5398342020003;9152.286352034;1647.970736804;1379.8731269834;6653.67434606;6324.389219274;9262.529616718

"2019-05-03 18:45:00";55577.795855959994;10347.869585774;12312.272139552;2217.328983618;9343.41808078;1844.3477491879999;1576.250139366;5538.87464319;4249.704620658;8147.729913834

"2019-05-03 19:00:00";49175.1633505412;10399.830309764;12364.232863584;1000.0129407688;9487.610591886001;37.412569730200005;82.0252857662;5590.835367712;2013.5127860119999;8199.690635318

"2019-05-03 19:15:00";46434.044764672595;8328.54922389;12469.099428926;1057.3268015086;9592.477157214;0;0;4642.8968166839995;2039.1381358739998;8304.557200576

"2019-05-03 19:30:00";39875.13781108494;7103.938137996;11361.704723698;1152.5591275842;9401.310271276;89.83470547758;89.83470539316;3478.793642534;0;7197.162497126001

"2019-05-03 19:45:00";nan;nan;nan;nan;nan;nan;nan;nan;nan;nan

"2019-05-03 20:00:00";nan;nan;nan;nan;nan;nan;nan;nan;nan;nan

"2019-05-03 20:15:00";nan;nan;nan;nan;nan;nan;nan;nan;nan;nan

"2019-05-03 20:30:00";nan;nan;nan;nan;nan;nan;nan;nan;nan;nan

"2019-05-03 20:45:00";nan;nan;nan;nan;nan;nan;nan;nan;nan;nan

"2019-05-03 21:00:00";nan;nan;nan;nan;nan;nan;nan;nan;nan;nan

"2019-05-03 21:15:00";nan;nan;nan;nan;nan;nan;nan;nan;nan;nan

"2019-05-03 21:30:00";nan;nan;nan;nan;nan;nan;nan;nan;nan;nan

"2019-05-03 21:45:00";nan;nan;nan;nan;nan;nan;nan;nan;nan;nan

"2019-05-03 22:00:00";nan;nan;nan;nan;nan;nan;nan;nan;nan;nan

==> figs/horizon.csv <==
Horizon,Mem,EnergyTraded
0,67.410156,12.5
10,72.460938,14
20,97.398438,17
30,163.816406,19.3
40,261.042969,19.3
50,376.351562,19.3
60,433.523438,19.3

==> figs/powerTraded.csv <==
Time,TotalPowerTraded,selling,buying

2019-05-03 05:45:00,nan,nan,nan

2019-05-03 06:00:00,nan,nan,nan

2019-05-03 06:15:00,nan,nan,nan

2019-05-03 06:30:00,nan,nan,nan

2019-05-03 06:45:00,nan,nan,nan

2019-05-03 07:00:00,nan,nan,nan

2019-05-03 07:15:00,nan,nan,nan

2019-05-03 07:30:00,nan,nan,nan

2019-05-03 07:45:00,nan,nan,nan

2019-05-03 08:00:00,nan,nan,nan

2019-05-03 08:15:00,6732,6732,-13992

2019-05-03 08:30:00,14088,76788,-14088

2019-05-03 08:45:00,14160,79632,-14160

2019-05-03 09:00:00,18192,78056,-18192

2019-05-03 09:15:00,14496,77928,-14496

2019-05-03 09:30:00,18528,79268,-18528

2019-05-03 09:45:00,20616,79876,-20616

2019-05-03 10:00:00,18672,82380,-18672

2019-05-03 10:15:00,20712,86104,-20712

2019-05-03 10:30:00,18720,84196,-18720

2019-05-03 10:45:00,20736,89420,-20736

2019-05-03 11:00:00,20832,89584,-20832

2019-05-03 11:15:00,21024,87260,-21024

2019-05-03 11:30:00,21096,90104,-21096

2019-05-03 11:45:00,23208,92620,-23208

2019-05-03 12:00:00,23256,94696,-23256

2019-05-03 12:15:00,23328,102996,-23328

2019-05-03 12:30:00,23376,107252,-23376

2019-05-03 12:45:00,21336,113184,-21336

2019-05-03 13:00:00,25464,107864,-25464

2019-05-03 13:15:00,21192,109344,-21192

2019-05-03 13:30:00,25440,110556,-25440

2019-05-03 13:45:00,23400,109332,-23400

2019-05-03 14:00:00,23448,108504,-23448

2019-05-03 14:15:00,25584,107964,-25584

2019-05-03 14:30:00,25656,107388,-25656

2019-05-03 14:45:00,25704,106776,-25704

2019-05-03 15:00:00,25776,106416,-25776

2019-05-03 15:15:00,25872,106020,-25872

2019-05-03 15:30:00,25872,105156,-25872

2019-05-03 15:45:00,25872,103824,-25872

2019-05-03 16:00:00,26064,101952,-26064

2019-05-03 16:15:00,26424,99684,-26424

2019-05-03 16:30:00,26424,93004,-26424

2019-05-03 16:45:00,26400,89624,-26400

2019-05-03 17:00:00,26808,90312,-26808

2019-05-03 17:15:00,27600,90576,-27600

2019-05-03 17:30:00,29760,88056,-29760

2019-05-03 17:45:00,29760,85356,-29760

2019-05-03 18:00:00,27648,80032,-27648

2019-05-03 18:15:00,27720,73784,-27720

2019-05-03 18:30:00,27672,72360,-27672

2019-05-03 18:45:00,29760,69392,-29760

2019-05-03 19:00:00,26072,69140,-26072

2019-05-03 19:15:00,26512,70176,-26512

2019-05-03 19:30:00,27168,53004,-27168

2019-05-03 19:45:00,25008,52288,-25008

2019-05-03 20:00:00,25104,45268,-25104

2019-05-03 20:15:00,nan,nan,nan

2019-05-03 20:30:00,nan,nan,nan

2019-05-03 20:45:00,nan,nan,nan

2019-05-03 21:00:00,nan,nan,nan

2019-05-03 21:15:00,nan,nan,nan

2019-05-03 21:30:00,nan,nan,nan

2019-05-03 21:45:00,nan,nan,nan

2019-05-03 22:00:00,nan,nan,nan

==> figs/solar.csv <==
"Time";"TotalEnergyTraded.sum";"battActual.sum";"solarActual.sum";"totalActual.sum"

"2019-05-03 05:45:00";nan;nan;nan;nan

"2019-05-03 06:00:00";nan;nan;nan;nan

"2019-05-03 06:15:00";nan;nan;nan;nan

"2019-05-03 06:30:00";nan;nan;nan;nan

"2019-05-03 06:45:00";nan;nan;nan;nan

"2019-05-03 07:00:00";nan;nan;nan;nan

"2019-05-03 07:15:00";nan;nan;nan;nan

"2019-05-03 07:30:00";nan;nan;nan;nan

"2019-05-03 07:45:00";nan;nan;nan;nan

"2019-05-03 08:00:00";nan;0;4618.8883655698755;4618.8883655698755

"2019-05-03 08:15:00";6732;1202.6459330092666;6689.402996156188;7892.048929165455

"2019-05-03 08:30:00";14088;6037.995931984828;9237.88424669944;15275.880178684265

"2019-05-03 08:45:00";14160;-1905.2726567796474;12054.047261115555;10148.774604335907

"2019-05-03 09:00:00";18192;4513.223937060624;15017.91738766353;19531.141324724154

"2019-05-03 09:15:00";14496;-2102.5793429106316;17983.045475262;15880.46613235137

"2019-05-03 09:30:00";18528;-6511.043050877948;20730.837599851904;14219.794548973958

"2019-05-03 09:45:00";20616;-1493.4508968830564;23314.11727161842;21820.66637473536

"2019-05-03 10:00:00";18672;-6050.43446091696;26252.02491808;20201.590457163038

"2019-05-03 10:15:00";20712;-13233.768421789544;29101.259349685715;15867.490927896168

"2019-05-03 10:30:00";18720;-11870.179255907053;31544.426240656005;19674.246984748945

"2019-05-03 10:45:00";20736;-17131.99027978264;32996.57330832808;15864.583028545438

"2019-05-03 11:00:00";20832;-12614.419709005333;31859.405874581196;19244.986165575865

"2019-05-03 11:15:00";21024;-9285.148921709044;28931.088449652303;19645.939527943265

"2019-05-03 11:30:00";21096;-6700.259152418909;27032.35052455174;20332.09137213283

"2019-05-03 11:45:00";23208;-3324.5318742473755;26549.4043160012;23224.87244175383

"2019-05-03 12:00:00";23256;-3925.382469756052;29886.320584044286;25960.938114288234

"2019-05-03 12:15:00";23328;-10547.04081570554;36806.0461591768;26259.005343471257

"2019-05-03 12:30:00";23376;-16358.1237991775;41777.08751990217;25418.963720724674

"2019-05-03 12:45:00";21336;-22831.01623113481;45609.33264779715;22778.316416662336

"2019-05-03 13:00:00";25464;-21463.54623229417;46241.465420943336;24777.919188649157

"2019-05-03 13:15:00";21192;-24220.07561196931;44505.53362214567;20285.45801017636

"2019-05-03 13:30:00";25440;-18390.927038808895;43063.54981764032;24672.622778831425

"2019-05-03 13:45:00";23400;-19071.22509430636;41846.81936349;22775.594269183628

"2019-05-03 14:00:00";23448;-17897.566449287944;41029.51726942892;23131.950820140977

"2019-05-03 14:15:00";25584;-15189.24895957247;40470.046774291826;25280.79781471935

"2019-05-03 14:30:00";25656;-14562.579230387379;39917.91041508534;25355.331184697956

"2019-05-03 14:45:00";25704;-13933.37316461514;39312.75791794108;25379.384753325943

"2019-05-03 15:00:00";25776;-13235.910866993745;38939.00886038;25703.097993386255

"2019-05-03 15:15:00";25872;-12968.404128997412;38554.33827477784;25585.93414578043

"2019-05-03 15:30:00";25872;-12348.853269504865;37684.703063999455;25335.84979449459

"2019-05-03 15:45:00";25872;-11259.583850300527;36366.41980470973;25106.835954409205

"2019-05-03 16:00:00";26064;-7461.930037621999;34479.59994474568;27017.669907123676

"2019-05-03 16:15:00";26424;-6997.043729112056;32228.41721002973;25231.37348091767

"2019-05-03 16:30:00";26424;-4722.856680833305;29929.820727459457;25206.964046626163

"2019-05-03 16:45:00";26400;-2426.689408695279;27586.449312195407;25159.759903500126

"2019-05-03 17:00:00";26808;345.3324483260328;25415.959131993437;25761.29158031947

"2019-05-03 17:15:00";27600;3269.62604845457;23040.412072995838;26310.0381214504

"2019-05-03 17:30:00";29760;7811.932561278287;20572.03742744722;28383.969988725512

"2019-05-03 17:45:00";29760;10412.51730025972;17913.334376438375;28325.8516766981

"2019-05-03 18:00:00";27648;11396.003525362976;15072.660758399212;26468.664283762184

"2019-05-03 18:15:00";27720;13954.76106701516;12272.412477142812;26227.173544157973

"2019-05-03 18:30:00";27672;16784.201718351782;9409.344011953486;26193.545730305264

"2019-05-03 18:45:00";29760;21689.0650784289;6619.954832848936;28309.019911277835

"2019-05-03 19:00:00";26072;20641.971846707263;4549.617334688355;25191.58918139562

"2019-05-03 19:15:00";26512;8839.218129492576;4001.32072005;12840.538849542576

"2019-05-03 19:30:00";27168;23144.876783593303;3540.210302103059;26685.087085696363

"2019-05-03 19:45:00";25008;nan;nan;nan

"2019-05-03 20:00:00";25104;nan;nan;nan

"2019-05-03 20:15:00";nan;nan;nan;nan

"2019-05-03 20:30:00";nan;nan;nan;nan

"2019-05-03 20:45:00";nan;nan;nan;nan

"2019-05-03 21:00:00";nan;nan;nan;nan

"2019-05-03 21:15:00";nan;nan;nan;nan

"2019-05-03 21:30:00";nan;nan;nan;nan

"2019-05-03 21:45:00";nan;nan;nan;nan

"2019-05-03 22:00:00";nan;nan;nan;nan

==> figs/solveTime.csv <==
Time,solveTime,on_solve_time,elapsed_time,interval_time
2019-05-03 13:13:36,0.027336,0.17629385,00:00:20,2019-05-03 08:15:00
2019-05-03 13:15:41,0.038483,0.225282669,00:02:25,2019-05-03 08:30:00
2019-05-03 13:17:56,0.031756,0.135591269,00:04:40,2019-05-03 08:45:00
2019-05-03 13:19:31,0.023405,0.239177704,00:06:15,2019-05-03 09:00:00
2019-05-03 13:21:36,0.025424,0.167207241,00:08:20,2019-05-03 09:15:00
2019-05-03 13:23:31,0.159513,0.275099993,00:10:15,2019-05-03 09:30:00
2019-05-03 13:25:36,0.034885,0.159420967,00:12:20,2019-05-03 09:45:00
2019-05-03 13:27:36,0.040263,0.201106548,00:14:20,2019-05-03 10:00:00
2019-05-03 13:29:31,0.033197,0.080372334,00:16:15,2019-05-03 10:15:00
2019-05-03 13:31:36,0.047242,0.230534077,00:18:20,2019-05-03 10:30:00
2019-05-03 13:33:46,0.028177,0.524719715,00:20:30,2019-05-03 10:45:00
2019-05-03 13:35:31,0.025082,0.126258135,00:22:15,2019-05-03 11:00:00
2019-05-03 13:37:36,0.028112,0.173315287,00:24:20,2019-05-03 11:15:00
2019-05-03 13:39:41,0.035370,0.161532402,00:26:25,2019-05-03 11:30:00
2019-05-03 13:41:56,0.029048,0.150877953,00:28:40,2019-05-03 11:45:00
2019-05-03 13:43:46,0.031535,0.174694061,00:30:30,2019-05-03 12:00:00
2019-05-03 13:45:31,0.027056,0.166168928,00:32:15,2019-05-03 12:15:00
2019-05-03 13:47:36,0.023355,0.156416655,00:34:20,2019-05-03 12:30:00
2019-05-03 13:49:31,0.021611,0.156189442,00:36:15,2019-05-03 12:45:00
2019-05-03 13:51:41,0.029061,0.162993908,00:38:25,2019-05-03 13:00:00
2019-05-03 13:53:46,0.049765,0.195934296,00:40:30,2019-05-03 13:15:00
2019-05-03 13:55:26,0.054756,0.186781406,00:42:10,2019-05-03 13:30:00
2019-05-03 13:57:41,0.033704,0.190805197,00:44:25,2019-05-03 13:45:00
2019-05-03 13:59:46,0.043448,0.238079548,00:46:30,2019-05-03 14:00:00
2019-05-03 14:01:31,0.035147,0.115512848,00:48:15,2019-05-03 14:15:00
2019-05-03 14:03:36,0.037948,0.171344995,00:50:20,2019-05-03 14:30:00
2019-05-03 14:05:31,0.040519,0.171210527,00:52:15,2019-05-03 14:45:00
2019-05-03 14:08:01,0.027149,0.133903503,00:54:45,2019-05-03 15:00:00
2019-05-03 14:09:46,0.026025,0.171839237,00:56:30,2019-05-03 15:15:00
2019-05-03 14:11:36,0.036500,0.185415268,00:58:20,2019-05-03 15:30:00
2019-05-03 14:13:26,0.023002,0.159437656,01:00:10,2019-05-03 15:45:00
2019-05-03 14:15:26,0.027418,0.164758205,01:02:10,2019-05-03 16:00:00
2019-05-03 14:17:26,0.025572,0.155589342,01:04:10,2019-05-03 16:15:00
2019-05-03 14:19:41,0.025455,0.169048786,01:06:25,2019-05-03 16:30:00
2019-05-03 14:21:46,0.028189,0.157977581,01:08:30,2019-05-03 16:45:00
2019-05-03 14:23:36,0.028991,0.153182745,01:10:20,2019-05-03 17:00:00
2019-05-03 14:25:37,0.040262,0.177359581,01:12:21,2019-05-03 17:15:00
2019-05-03 14:27:42,0.029498,0.214440584,01:14:26,2019-05-03 17:30:00
2019-05-03 14:29:37,0.028486,0.219471931,01:16:21,2019-05-03 17:45:00
2019-05-03 14:31:52,0.030344,0.198069572,01:18:36,2019-05-03 18:00:00
2019-05-03 14:33:37,0.045399,0.176088572,01:20:21,2019-05-03 18:15:00
2019-05-03 14:35:47,0.033344,0.185353041,01:22:31,2019-05-03 18:30:00
2019-05-03 14:37:37,0.045653,0.133367538,01:24:21,2019-05-03 18:45:00
2019-05-03 14:39:27,0.030730,0.248865604,01:26:11,2019-05-03 19:00:00
2019-05-03 14:41:32,0.032126,0.161580563,01:28:16,2019-05-03 19:15:00
2019-05-03 14:43:47,0.033911,0.130699158,01:30:31,2019-05-03 19:30:00
2019-05-03 14:45:27,0.021562,0.25442791,01:32:11,2019-05-03 19:45:00
2019-05-03 14:47:32,0.033305,0.13160038,01:34:16,2019-05-03 20:00:00

==> figs/substn.csv <==
interval,time,Original,WithTransax
32,2019-5-3 8:00,1743.3242,1743.3242
33,2019-05-03 8:15,-289.4052267,-1411.463133
34,2019-05-03 8:30,-2847.08,-8545.438
35,2019-05-03 8:45,-5669.630667,-9218.952667
36,2019-05-03 9:00,-8553.498,-12973.23333
37,2019-05-03 9:15,-3321.6,-1644.398667
38,2019-05-03 9:30,-6000.6,-2521.396667
39,2019-05-03 9:45,-6549.413333,-4577.314667
40,2019-05-03 10:00,-9435.573333,-1180.334
41,2019-05-03 10:15,-10351.79467,-2683.186667
42,2019-05-03 10:30,-12645.21867,-76.73933333
43,2019-05-03 10:45,-12056.70467,192.0866667
44,2019-05-03 11:00,-10760.19933,1806.446667
45,2019-05-03 11:15,-9685.88,1301.34
46,2019-05-03 11:30,-3614.06,3761.326667
47,2019-05-03 11:45,-3064.373333,503.3333333
48,2019-05-03 12:00,-8815.402667,-4913.550667
49,2019-05-03 12:15,-13188.18853,1411.730667
50,2019-05-03 12:30,-18332.33,-1862
51,2019-05-03 12:45,-24074.41067,-980.1433333
52,2019-05-03 13:00,-20429.55,419.4833333
53,2019-05-03 13:15,-23080.644,948.892
54,2019-05-03 13:30,-17318.348,6388.056
55,2019-05-03 13:45,-18148.59867,1376.08
56,2019-05-03 14:00,-17285.362,693.92
57,2019-05-03 14:15,-14571.49333,803.7053333
58,2019-05-03 14:30,-13941.9386,668.8746667
59,2019-05-03 14:45,-13294.04457,688.52
60,2019-05-03 15:00,-12850.87609,-2394.867933
61,2019-05-03 15:15,-12353.1806,427.0653333
62,2019-05-03 15:30,-11481.84533,919.9573333
63,2019-05-03 15:45,-10167.61267,1177.228
64,2019-05-03 16:00,-8097.690667,1582.713333
65,2019-05-03 16:15,-5474.729333,976.5146667
66,2019-05-03 16:30,-3198.490667,1358.380667
67,2019-05-03 16:45,-867.92,-1490.262333
68,2019-05-03 17:00,1758.513333,2092.071867
69,2019-05-03 17:15,4802.326667,-475.7096667
70,2019-05-03 17:30,9484.653333,2544.868667
71,2019-05-03 17:45,12175.062,532.1057333
72,2019-05-03 18:00,12835.774,1710.819333
73,2019-05-03 18:15,15760.19133,2029.652
74,2019-05-03 18:30,18572.86867,4152.988667
75,2019-05-03 18:45,23407.61667,-67.11333333
76,2019-05-03 19:00,22121.87067,3929.786667
77,2019-05-03 19:15,22405.59333,634.894
78,2019-05-03 19:30,23883.21,1048.002667
79,2019-05-03 19:45,22184.38933,1134.297333

